Pando: Personal Volunteer Computing in Browsers

The large penetration and continued growth in ownership of personal electronic devices represents a freely available and largely untapped source of computing power. To leverage those, we present Pando, a new volunteer computing tool based on a declarative concurrent programming model and implemented using JavaScript, WebRTC, and WebSockets. This tool enables a dynamically varying number of failure-prone personal devices contributed by volunteers to parallelize the application of a function on a stream of values, by using the devices' browsers. We show that Pando can provide throughput improvements compared to a single personal device, on a variety of compute-bound applications including animation rendering and image processing. We also show the flexibility of our approach by deploying Pando on personal devices connected over a local network, on Grid5000, a French-wide computing grid in a virtual private network, and seven PlanetLab nodes distributed in a wide area network over Europe.

==> ACM-Reference-Format.txt <==
%%% -*-BibTeX-*-
%%% ====================================================================
%%%  @BibTeX-style-file{
%%%     author          = "Nelson H. F. Beebe, Boris Veytsman and Gerald Murray",
%%%     version         = "2.1",
%%%     date            = "14 June 2017",
%%%     filename        = "ACM-Reference-Format.bst",
%%%     email           = "borisv@lk.net, boris@varphi.com",
%%%     codetable       = "ISO/ASCII",
%%%     keywords        = "ACM Transactions bibliography style; BibTeX",
%%%     license         = "public domain",
%%%     supported       = "yes",
%%%     abstract        = "",
%%%  }
%%% ====================================================================

%%% Revision history:  see source in git

ENTRY
  { address
    advisor
    archiveprefix
    author
    booktitle
    chapter
    city
    date
    edition
    editor
    eprint
    eprinttype
    eprintclass
    howpublished
    institution
    journal
    key
    month
    note
    number
    organization
    pages
    primaryclass
    publisher
    school
    series
    title
    type
    volume
    year
        % New keys recognized
        issue         % UTAH: used in, e.g., ACM SIGSAM Bulletin and ACM Communications in Computer Algebra
        articleno
        eid
        day           % UTAH: needed for newspapers, weeklies, bi-weeklies
        doi           % UTAH
        url           % UTAH
        bookpages     % UTAH
        numpages
        lastaccessed  % UTAH: used only for @Misc{...}
        coden         % UTAH
        isbn          % UTAH
        isbn-13       % UTAH
        issn          % UTAH
        lccn          % UTAH
  }
  {}
  { label.year extra.label sort.year sort.label basic.label.year}

INTEGERS { output.state before.all mid.sentence after.sentence after.block }

INTEGERS { show-isbn-10-and-13 }  % initialized below in begin.bib

INTEGERS { nameptr namesleft numnames }

INTEGERS { multiresult }

INTEGERS { len }

INTEGERS { last.extra.num }

STRINGS { s t t.org u }

STRINGS { last.label next.extra }

STRINGS { p1 p2 p3 page.count }


FUNCTION { not }
{
    { #0 }
    { #1 }
  if$
}

FUNCTION { and }
{
    'skip$
    { pop$ #0 }
  if$
}

FUNCTION { or }
{
   { pop$ #1 }
    'skip$
  if$
}


FUNCTION { dump.stack.1 }
{
    duplicate$ "STACK[top] = [" swap$ * "]" * warning$
}

FUNCTION { dump.stack.2 }
{
    duplicate$ "STACK[top  ] = [" swap$ * "]" * warning$
    swap$
    duplicate$ "STACK[top-1] = [" swap$ * "]" * warning$
    swap$
}

FUNCTION { empty.or.unknown }
{
  %% Examine the top stack entry, and push 1 if it is empty, or
  %% consists only of whitespace, or is a string beginning with two
  %% queries (??), and otherwise, push 0.
  %%
  %% This function provides a replacement for empty$, with the
  %% convenient feature that unknown values marked by two leading
  %% queries are treated the same as missing values, and thus, do not
  %% appear in the output .bbl file, and yet, their presence in .bib
  %% file(s) serves to mark values which are temporarily missing, but
  %% are expected to be filled in eventually once more data is
  %% obtained.  The TeX User Group and BibNet bibliography archives
  %% make extensive use of this practice.
  %%
  %% An empty string cannot serve the same purpose, because just as in
  %% statistics data processing, an unknown value is not the same as an
  %% empty value.
  %%
  %% At entry: stack = ... top:[string]
  %% At exit:  stack = ... top:[0 or 1]

  duplicate$ empty$
    { pop$ #1 }
    { #1 #2 substring$ "??" = }
  if$
}

FUNCTION { writeln }
{
  %% In BibTeX style files, the sequences
  %%
  %%     ... "one" "two" output
  %%     ... "one" "two" output.xxx
  %%
  %% ship "one" to the output file, possibly following by punctuation,
  %% leaving the stack with
  %%
  %%     ... "two"
  %%
  %% There is thus a one-string lag in output processing that must be
  %% carefully handled to avoid duplicating a string in the output
  %% file.  Unless otherwise noted, all output.xxx functions leave
  %% just one new string on the stack, and that model should be born
  %% in mind when reading or writing function code.
  %%
  %% BibTeX's asynchronous buffering of output from strings from the
  %% stack is confusing because newline$ bypasses the buffer.  It
  %% would have been so much easier for newline to be a character
  %% rather than a state of the output-in-progress.
  %%
  %% The documentation in btxhak.dvi is WRONG:  it says
  %%
  %%    newline$ Writes onto the bbl file what's accumulated in the
  %%             output buffer. It writes a blank line if and only
  %%             if the output buffer is empty. Since write$ does
  %%             reasonable line breaking, you should use this
  %%             function only when you want a blank line or an
  %%             explicit line break.
  %%
  %%    write$   Pops the top (string) literal and writes it on the
  %%             output buffer (which will result in stuff being
  %%             written onto the bbl file when the buffer fills
  %%             up).
  %%
  %% Examination of the BibTeX source code shows that write$ does
  %% indeed behave as claimed, but newline$ sends a newline character
  %% directly to the output file, leaving the stack unchanged.  The
  %% first line "Writes onto ... buffer." is therefore wrong.
  %%
  %% The original BibTeX style files almost always use "write$ newline$"
  %% in that order, so it makes sense to hide that pair in a private
  %% function like this one, named after a statement in Pascal,
  %% the programming language embedded in the BibTeX Web program.

  write$                % output top-of-stack string
  newline$              % immediate write of newline (not via stack)
}

FUNCTION { init.state.consts }
{
  #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
}

FUNCTION { output.nonnull }
{ % Stack in: ... R S T  Stack out: ... R T   File out: S<comma><space>
  's :=
  output.state mid.sentence =
    {
      ", " * write$
    }
    {
      output.state after.block =
        {
          add.period$ writeln
          "\newblock " write$
        }
        {
          output.state before.all =
            {
              write$
            }
            {
              add.period$ " " * write$
            }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION { output.nonnull.dot.space }
{ % Stack in: ... R S T  Stack out: ... R T   File out: S<dot><space>
  's :=
  output.state mid.sentence =           % { "<DEBUG output.nonnull.dot.space>. " * write$ }
    {
      ". " * write$
    }
    {
      output.state after.block =
        {
          add.period$ writeln "\newblock " write$
        }
        {
          output.state before.all =
            {
              write$
            }
            {
              add.period$ " " * write$
            }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION { output.nonnull.remove }
{ % Stack in: ... R S T  Stack out: ... R T   File out: S<space>
  's :=
  output.state mid.sentence =
    {
      " " * write$
    }
    {
      output.state after.block =
        {
          add.period$ writeln "\newblock " write$
        }
        {
          output.state before.all =
            {
              write$
            }
            {
              add.period$ " " * write$
            }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION { output.nonnull.removenospace }
{ % Stack in: ... R S T  Stack out: ... R T   File out: S
  's :=
  output.state mid.sentence =
    {
      "" * write$
    }
    {
      output.state after.block =
        {
          add.period$ writeln "\newblock " write$
        }
        {
          output.state before.all =
            {
              write$
            }
            {
              add.period$ " " * write$
            }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION { output }
{ % discard top token if empty, else like output.nonnull
  duplicate$ empty.or.unknown
    'pop$
    'output.nonnull
  if$
}

FUNCTION { output.dot.space }
{ % discard top token if empty, else like output.nonnull.dot.space
  duplicate$ empty.or.unknown
    'pop$
    'output.nonnull.dot.space
  if$
}

FUNCTION { output.removenospace }
{ % discard top token if empty, else like output.nonnull.removenospace
  duplicate$ empty.or.unknown
    'pop$
    'output.nonnull.removenospace
  if$
}

FUNCTION { output.check }
{ % like output, but warn if key name on top-of-stack is not set
  't :=
  duplicate$ empty.or.unknown
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

FUNCTION { bibinfo.output.check }
{ % like output.check, adding bibinfo field
  't :=
  duplicate$ empty.or.unknown
    { pop$ "empty " t * " in " * cite$ * warning$ }
    { "\bibinfo{" t "}{" * * swap$ * "}" *
      output.nonnull }
  if$
}

FUNCTION { output.check.dot.space }
{ % like output.dot.space, but warn if key name on top-of-stack is not set
  't :=
  duplicate$ empty.or.unknown
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull.dot.space
  if$
}

FUNCTION { fin.block }
{ % functionally, but not logically, identical to fin.entry
   add.period$
   writeln
}

FUNCTION { fin.entry }
{
   add.period$
   writeln
}

FUNCTION { new.sentence }
{ % update sentence state, with neither output nor stack change
  output.state after.block =
    'skip$
    {
      output.state before.all =
        'skip$
        { after.sentence 'output.state := }
      if$
    }
  if$
}

FUNCTION { fin.sentence }
{
   add.period$
   write$
   new.sentence
   ""
}

FUNCTION { new.block }
{
  output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}

FUNCTION { output.coden }       % UTAH
{ % output non-empty CODEN as one-line sentence (stack untouched)
  coden empty.or.unknown
    { }
    { "\showCODEN{" coden * "}" * writeln }
  if$
}

FUNCTION { format.articleno }
{
  articleno empty.or.unknown not eid empty.or.unknown not and
     { "Both articleno and eid are defined for " cite$ * warning$ }
     'skip$
  if$
  articleno empty.or.unknown eid empty.or.unknown and
     { "" }
     {
        numpages empty.or.unknown
          { "articleno or eid field, but no numpages field, in "
            cite$ * warning$ }
          { }
        if$
        eid empty.or.unknown
          { "Article \bibinfo{articleno}{" articleno * "}" * }
          { "Article \bibinfo{articleno}{" eid * "}" * }
        if$
     }
  if$
}

FUNCTION { format.year }
{ % push year string or "[n. d.]" onto output stack
  %% Because year is a mandatory field, we always force SOMETHING
  %% to be output
  "\bibinfo{year}{"
  year empty.or.unknown
    { "[n. d.]" }
    { year }
  if$
  *  "}" *
}

FUNCTION { format.day.month }
{ % push "day month " or "month " or "" onto output stack
  day empty.or.unknown
    {
      month empty.or.unknown
        { "" }
        { "\bibinfo{date}{" month * "} " *}
      if$
    }
    {
      month empty.or.unknown
        { "" }
        { "\bibinfo{date}{" day * " " * month * "} " *}
      if$
    }
  if$
}

FUNCTION { format.day.month.year }     % UTAH
{ % if month is empty, push "" else push "(MON.)" or "(DD MON.)"
  % Needed for frequent periodicals: 2008. ... New York Times C-1, C-2, C-17 (23 Oct.)
  % acm-*.bst addition: prefix parenthesized date string with
  % ", Article nnn "
  articleno empty.or.unknown eid empty.or.unknown and
    { "" }
    { output.state after.block =
       {", " format.articleno * }
       { format.articleno  }
      if$
    }
  if$
  " (" * format.day.month * format.year * ")" *
}

FUNCTION { output.day.month.year }     % UTAH
{ % if month is empty value, do nothing; else output stack top and
  % leave with new top string "(MON.)" or "(DD MON.)"
  % Needed for frequent periodicals: 2008. ... New York Times C-1, C-2, C-17 (23 Oct.)
  format.day.month.year
  output.nonnull.remove
}

FUNCTION { strip.doi } % UTAH
{ % Strip any Web address prefix to recover the bare DOI, leaving the
  % result on the output stack, as recommended by CrossRef DOI
  % documentation.
  % For example, reduce "http://doi.acm.org/10.1145/1534530.1534545" to
  % "10.1145/1534530.1534545".  That is later typeset and displayed as
  % doi:10.1145/1534530.1534545 as the LAST item in the reference list
  % entry.  Publisher Web sites wrap this with a suitable link to a real
  % URL to resolve the DOI, and the master https://doi.org/ address is
  % preferred, since publisher-specific URLs can disappear in response
  % to economic events.  All journals are encouraged by the DOI
  % authorities to use that typeset format and link procedures for
  % uniformity across all publications that include DOIs in reference
  % lists.
  % The numeric prefix is guaranteed to start with "10.", so we use
  % that as a test.
  % 2017-02-04 Added stripping of https:// (Boris)
  doi #1 #3 substring$ "10." =
    { doi }
    {
      doi 't :=  % get modifiable copy of DOI

      % Change https:// to http:// to strip both prefixes (BV)

      t #1 #8 substring$ "https://" =
        { "http://"  t #9 t text.length$ #8 - substring$ * 't := }
        { }
      if$

      t #1 #7 substring$ "http://" =
        {
            t #8 t text.length$ #7 - substring$ 't :=

            "INTERNAL STYLE-FILE ERROR" 's :=

            % search for next "/" and assign its suffix to s

            { t text.length$ }
            {
              t #1 #1 substring$ "/" =
                {
                  % save rest of string as true DOI (should be 10.xxxx/yyyy)
                  t #2 t text.length$ #1 - substring$ 's :=
                  "" 't :=    % empty string t terminates the loop
                }
                {
                  % discard first character and continue loop: t <= substring(t,2,last)
                  t #2 t text.length$ #1 - substring$ 't :=
                }
              if$
            }
            while$

            % check for valid DOI (should be 10.xxxx/yyyy)
            s #1 #3 substring$ "10." =
              { }
              { "unrecognized DOI substring " s * " in DOI value [" * doi * "]" * warning$ }
            if$

            s   % push the stripped DOI on the output stack

        }
        {
          "unrecognized DOI value [" doi * "]" * warning$
          doi   % push the unrecognized original DOI on the output stack
        }
      if$
    }
  if$
}

%
% Change by BV: added standard prefix to URL
%
FUNCTION { output.doi } % UTAH
{ % output non-empty DOI as one-line sentence (stack untouched)
  doi empty.or.unknown
    { }
    {
      %% Use \urldef here for the same reason it is used in output.url,
      %% see output.url for further discussion.
      "\urldef\tempurl%" writeln
      "\url{https://doi.org/" strip.doi * "}" * writeln
      "\showDOI{\tempurl}" writeln
    }
  if$
}

FUNCTION { output.isbn }                % UTAH
{ % output non-empty ISBN-10 and/or ISBN-13 as one-line sentences (stack untouched)
  show-isbn-10-and-13
    {
      %% show both 10- and 13-digit ISBNs
      isbn empty.or.unknown
        { }
        {
          "\showISBNx{" isbn * "}" * writeln
        }
      if$
      isbn-13 empty.or.unknown
        { }
        {
          "\showISBNxiii{" isbn-13 * "}" * writeln
        }
      if$
    }
    {
      %% show 10-digit ISBNs only if 13-digit ISBNs not available
      isbn-13 empty.or.unknown
        {
          isbn empty.or.unknown
            { }
            {
              "\showISBNx{" isbn * "}" * writeln
            }
          if$
        }
        {
          "\showISBNxiii{" isbn-13 * "}" * writeln
        }
      if$
    }
  if$
}

FUNCTION { output.issn } % UTAH
{ % output non-empty ISSN as one-line sentence (stack untouched)
  issn empty.or.unknown
    { }
    { "\showISSN{" issn * "}" * writeln }
  if$
}

FUNCTION { output.issue }
{ % output non-empty issue number as a one-line sentence (stack untouched)
  issue empty.or.unknown
    { }
    { "Issue " issue * "." * writeln }
  if$
}

FUNCTION { output.lccn } % UTAH
{ % return with stack untouched
  lccn empty.or.unknown
    { }
    { "\showLCCN{" lccn * "}" * writeln }
  if$
}

FUNCTION { output.note } % UTAH
{ % return with stack empty
  note empty.or.unknown
    { }
    { "\shownote{" note add.period$ * "}" * writeln }
  if$
}

FUNCTION { output.note.check } % UTAH
{ % return with stack empty
  note empty.or.unknown
    { "empty note in " cite$ * warning$ }
    { "\shownote{" note add.period$ * "}" * writeln }
  if$
}

FUNCTION { output.eprint } %
{ % return with stack empty
  eprint empty.or.unknown
    { }
    { "\showeprint"
         archiveprefix empty.or.unknown
           { eprinttype empty.or.unknown
               { }
               { "[" eprinttype "]" * * * }
             if$
           }
           { "[" archiveprefix "l" change.case$ "]" * * * }
         if$
         "{" *
         primaryclass empty.or.unknown
           { eprintclass empty.or.unknown
             { }
             { eprintclass "/" * * }
             if$
           }
           { primaryclass "/" * * }
         if$
         eprint "}" * *
         writeln
    }
  if$
}


%
% Changes by BV 2011/04/15.  Do not output
% url if doi is defined
%
FUNCTION { output.url } % UTAH
{ % return with stack untouched
  % output URL and associated lastaccessed fields
  doi empty.or.unknown
  {
    url empty.or.unknown
      { }
      {
          %% Use \urldef, outside \showURL, so that %nn, #, etc in URLs work
          %% correctly.  Put the actual URL on its own line to reduce the
          %% likelihood of BibTeX's nasty line wrapping after column 79.
          %% \url{} can undo this, but if that doesn't work for some reason
          %% the .bbl file would have to be repaired manually.
          "\urldef\tempurl%" writeln
          "\url{" url * "}" * writeln

          "\showURL{%" writeln
          lastaccessed empty.or.unknown
            { "" }
            { "Retrieved " lastaccessed * " from " * }
          if$
          "\tempurl}" * writeln
      }
      if$
  }
  { }
  if$
}

FUNCTION { output.year.check }
{ % warn if year empty, output top string and leave " YEAR<label>" on stack in mid-sentence
  year empty.or.unknown
     { "empty year in " cite$ * warning$
       write$
       " \bibinfo{year}{[n. d.]}"
       "\natexlab{" extra.label * "}" * *
       mid.sentence 'output.state :=
     }
     { write$
       " \bibinfo{year}{" year * "}"  *
       "\natexlab{" extra.label * "}" * *
       mid.sentence 'output.state :=
     }
  if$
}


FUNCTION { le }
{
  %% test whether first number is less than or equal to second number
  %% stack in:  n1 n2
  %% stack out: if n1 <= n2 then 1 else 0

  %% "DEBUG: le " cite$ * warning$
  > { #0 } { #1 } if$
}

FUNCTION { ge }
{
  %% test whether first number is greater than or equal to second number
  %% stack in:  n1 n2
  %% stack out: if n1 >= n2 then 1 else 0

  %% "DEBUG: ge " cite$ * warning$
  < { #0 } { #1 } if$
}

FUNCTION { is.leading.digit }
{
  %% test whether first character of string is a digit
  %% stack in:  string
  %% stack out: if first-char-is-digit then 1 else 0

  #1 #1 substring$                      % replace string by string[1:1]
  duplicate$                            % string[1:1] string[1:1]
  chr.to.int$
  "0" chr.to.int$ swap$ le              % "0" <= string[1:1] --> 0-or-1
  swap$                                 % 0-or-1 string[1:1]
  chr.to.int$
  "9" chr.to.int$ le                    % string[1:1} <= "9" --> 0-or-1
  and
}

FUNCTION { skip.digits }
{
  %% skip over leading digits in string
  %% stack in:  string
  %% stack out: rest-of-string leading-digits

  %% "DEBUG: enter skip.digits " cite$ * warning$

  %% dump.stack.1

  duplicate$
  't :=
  't.org :=
  "" 'u :=

  { t text.length$ }
  {
    %% "=================DEBUG: skip.digits   t = [" t * "]" * warning$
    t is.leading.digit
      { t #2 t text.length$ #1 - substring$ }
      {
        t 'u :=
        ""
      }
    if$
    't :=
  }
  while$

  u                                                             % rest of string
  t.org #1 t.org text.length$ u text.length$ - substring$       % leading digits

  %% "DEBUG: t.org = [" t.org * "]" * warning$
  %% "DEBUG: u     = [" u * "]" * warning$

  %% dump.stack.2

  %% "DEBUG: leave skip.digits " cite$ * warning$
}

FUNCTION { skip.nondigits }
{
  %% skip over leading nondigits in string
  %% stack in:  string
  %% stack out: rest-of-string

  %% "DEBUG: enter skip.nondigits " cite$ * warning$

  't :=
  "" 'u :=

  { t text.length$ }
  {
    %% "=================DEBUG: skip.nondigits   t = [" t * "]" * warning$
    t is.leading.digit
      {
        t 'u :=
        ""
      }
      { t #2 t text.length$ #1 - substring$ }
    if$
    't :=
  }
  while$

  u                     % rest of string

  %% dump.stack.1
  %% "DEBUG: leave skip.nondigits " cite$ * warning$
}

FUNCTION { parse.next.number }
{
  %% stack in:  string
  %% stack out: rest-of-string next-numeric-part-of-string
  %% Example:
  %% stack in:  "123:1--123:59"
  %% stack out: ":1--123:59" "123"

  's :=
  s skip.nondigits 's :=
  s skip.digits
}

FUNCTION { reduce.pages.to.page.count }
{
  %% Stack in:  arbitrary-and-unused
  %% Stack out: unchanged
  %%
  %% For the new-style pagination with article number and numpages or
  %% pages, we expect to have BibTeX entries containing something like
  %%     articleno = "17",
  %%     pages     = "1--23",
  %% with output "Article 17, 23 pages",
  %% or
  %%     articleno = "17",
  %%     numpages  = "23",
  %% with output "Article 17, 23 pages",
  %% or
  %%     articleno = "17",
  %%     pages     = "17:1--17:23",
  %% with output "Article 17, 23 pages",
  %%
  %% If articleno is missing or empty, then we should output "1--23",
  %% "23" (with a warning of a missing articleno), or "17:1--17:23",
  %% respectively.

  %% "DEBUG: enter reduce.pages.to.page.count " cite$ * warning$

  %% "DEBUG: pages = [" pages * "]" * warning$

  pages
  parse.next.number 'p1 :=
  parse.next.number 'p2 :=
  parse.next.number 'p3 :=
  parse.next.number 'page.count :=

  duplicate$
  empty.or.unknown
    {  }
    {
      duplicate$ "unexpected trailing garbage [" swap$ *
      "] after n:p1--n:p2 in pages = [" *
      pages *
      "] in " *
      cite$ *
      warning$
    }
  if$

  pop$

  %% "DEBUG: reduce.pages.to.page.count: "
  %% " p1 = " p1 * *
  %% " p2 = " p2 * *
  %% " p3 = " p3 * *
  %% " p4 = " page.count * *
  %% " in " cite$ * * warning$

  p1 p3 =   p2 "1" =   and   numpages empty.or.unknown   and
    { "INFO: reduced pages = [" pages * "] to numpages = [" * page.count * "]" * warning$ }
    {
      numpages empty.or.unknown
        { pages }
        { numpages }
      if$
      'page.count :=
    }
  if$

  p1 "1" =   p3 empty.or.unknown   and   numpages empty.or.unknown   and
    {
      p2 'page.count :=
      "INFO: reduced pages = [" pages * "] to numpages = [" * page.count * "]" * warning$
    }
    {
      numpages empty.or.unknown
        { pages }
        { numpages }
      if$
      'page.count :=
    }
  if$

  %% "DEBUG: leave reduce.pages.to.page.count " cite$ * warning$
}

FUNCTION { new.block.checkb }
{ % issue a new.block only if at least one of top two stack strings is not empty
  empty.or.unknown
  swap$ empty.or.unknown
  and
    'skip$
    'new.block
  if$
}

FUNCTION { field.or.null }
{ % convert empty value to null string, else return value
  duplicate$ empty.or.unknown
    { pop$ "" }
    'skip$
  if$
}



FUNCTION { emphasize }
{ % emphasize a non-empty top string on the stack
  duplicate$ empty.or.unknown
    { pop$ "" }
    { "\emph{" swap$ * "}" * }
  if$
}

FUNCTION { comma }
{ % convert empty string to null string, or brace string and add trailing comma
  duplicate$ empty.or.unknown
    { pop$ "" }
    { "{" swap$ * "}," * }
  if$
}

FUNCTION { format.names }
{
  % Format bibliographical entries with the first author last name first,
  % and subsequent authors with initials followed by last name.
  % All names are formatted in this routine.

  's :=
  #1 'nameptr :=               % nameptr = 1;
  s num.names$ 'numnames :=    % numnames = num.name$(s);
  numnames 'namesleft :=
    { namesleft #0 > }
    { nameptr #1 =
        %NO: BAD ORDER: {"{" s nameptr "{ff~}{ll}{, jj}{, vv}" format.name$ * "}" * 't := }
        %NO: BAD ORDER: {"{" s nameptr "{ff~}{ll}{, jj}{, vv}" format.name$ * "}" * 't := }
        {"\bibinfo{person}{" s nameptr "{ff }{vv }{ll}{, jj}" format.name$ * "}" * 't := }
        {"\bibinfo{person}{" s nameptr "{ff }{vv }{ll}{, jj}" format.name$ * "}" * 't := }
      if$
      nameptr #1 >
        {
          namesleft #1 >
            { ", " * t * }
            {
              numnames #2 >
                { "," * }
                'skip$
              if$
              t "\bibinfo{person}{others}" =
                { " {et~al\mbox{.}}" * } % jrh: avoid spacing problems
                { " {and} " * t * } % from Chicago Manual of Style
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=          % nameptr += 1;
      namesleft #1 - 'namesleft :=      % namesleft =- 1;
    }
  while$
}

FUNCTION { my.full.label }
{
  's :=
  #1 'nameptr :=               % nameptr = 1;
  s num.names$ 'numnames :=    % numnames = num.name$(s);
  numnames 'namesleft :=
    { namesleft #0 > }

    { s nameptr "{vv~}{ll}" format.name$ 't :=  % get the next name
      nameptr #1 >
        {
          namesleft #1 >
            { ", " * t * }
            {
              numnames #2 >
                { "," * }
                'skip$
              if$
              t "others" =
                { " et~al\mbox{.}" * } % jrh: avoid spacing problems
                { " and " * t * } % from Chicago Manual of Style
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=          % nameptr += 1;
      namesleft #1 - 'namesleft :=      % namesleft =- 1;
    }
  while$

}

FUNCTION { format.names.fml }
{
  % Format names in "familiar" format, with first initial followed by
  % last name. Like format.names, ALL names are formatted.
  % jtb: The names are NOT put in small caps

  's :=
  #1 'nameptr :=               % nameptr = 1;
  s num.names$ 'numnames :=    % numnames = num.name$(s);
  numnames 'namesleft :=
    { namesleft #0 > }

    {
      "\bibinfo{person}{" s nameptr "{ff~}{vv~}{ll}{, jj}" format.name$ * "}" * 't :=

      nameptr #1 >
        {
          namesleft #1 >
            { ", " * t * }
            {
              numnames #2 >
                { "," * }
                'skip$
              if$
              t "\bibinfo{person}{others}" =
                { " {et~al\mbox{.}}" * }
                { " {and} " * t * }
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=          % nameptr += 1;
      namesleft #1 - 'namesleft :=      % namesleft =- 1;
    }
  while$
}

FUNCTION { format.authors }
{
  author empty.or.unknown
    { "" }
    {
      "\bibfield{author}{"
      author format.names add.period$ * "}" *} % jtb: add period if none before
  if$
}

FUNCTION { format.key }
{
  empty.or.unknown
    { key field.or.null }
    { "" }
  if$
}

FUNCTION { format.no.key }
{
  empty.or.unknown
    { "" }
    { "" }
  if$
}

FUNCTION { format.editors.fml }
{
  % Format editor names for use in the "in" types: inbook, incollection,
  % inproceedings: first initial, then last names. When editors are the
  % LABEL for an entry, then format.editor is used which lists editors
  % by last name first.

  editor empty.or.unknown
    { "" }
    {
      "\bibfield{editor}{"
      editor format.names.fml
      *  "}" *
      editor num.names$ #1 >
        { " (Eds.)" * }
        { " (Ed.)" * }
      if$
    }
  if$
}

FUNCTION { format.editors }
{ % format editor names for use in labels, last names first.
  editor empty.or.unknown
    { "" }
    {
      "\bibfield{editor}{"
      editor format.names
      *  "}" *
      editor num.names$ #1 >
        { " (Eds.)." * }
        { " (Ed.)." * }
      if$
    }
  if$
}

FUNCTION { format.articletitle }
{
  title empty.or.unknown
    { "" }
    % Use this to preserve lettercase in titles:
    { "\showarticletitle{" title * "}" * }
    % Use this for downcase title style:
    % { \showarticletitle{" title "t" change.case$ * "}" * }
  if$
}

FUNCTION { format.title }
{
  title empty.or.unknown
    { "" }
    % Use this to preserve lettercase in titles:
    { "\bibinfo{title}{" title * "}" * }
    % Use this for downcase title style:
    % { title "t" change.case$ }
  if$
}

FUNCTION { n.dashify }
{
  't :=
  ""
    { t empty.or.unknown not }
    {
      t #1 #1 substring$ "-" =
        {
          t #1 #2 substring$ "--" = not
            { "--" *
              t #2 global.max$ substring$ 't :=
            }
            {
              { t #1 #1 substring$ "-" = }
              {
                "-" *
                t #2 global.max$ substring$ 't :=
              }
              while$
            }
          if$
        }
        {
          t #1 #1 substring$ *
          t #2 global.max$ substring$ 't :=
        }
      if$
    }
  while$
}

FUNCTION { format.a.title.with.edition }
{
  "\bibinfo{booktitle}{"
  swap$ emphasize *
  edition empty.or.unknown
    'skip$
    { " (\bibinfo{edition}{" * edition "l" change.case$ *
      "} ed.)" * } % jtb: no parens for ed.
  if$
  "}" *
}

FUNCTION { format.btitle }
{ title format.a.title.with.edition }

FUNCTION { format.emphasize.booktitle }
{ booktitle format.a.title.with.edition }

FUNCTION { format.city }
{
  % jtb: if the preceding string (the title of the conference) is non-empty,
  % jtb: append the location, otherwise leave empty (so as to trigger the
  % jtb: error message in output.check

  duplicate$ empty.or.unknown
    { }
    {
      city empty.or.unknown
        {
          date empty.or.unknown
            { }
            { " (" * date * ")" * }
          if$
        }
        {
          date empty.or.unknown
            { " (" * city * ")" * }
            { " (" * city * ", " * date * ")" * }
          if$
        }
      if$
    }
  if$
}

FUNCTION { tie.or.space.connect }
{
  duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION { either.or.check }
{
  empty.or.unknown
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}

FUNCTION { format.bvolume }
{
  % jtb: If there is a series, this is added and the volume trails after it.
  % jtb: Otherwise, "Vol" is Capitalized.

  volume empty.or.unknown
    { "" }
    {
      series empty.or.unknown
        { "Vol.~\bibinfo{volume}{" volume "}" * *}
        { "\bibinfo{series}{" series "}, " * *
          "Vol.~\bibinfo{volume}{" volume "}" * * *}
      if$
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION { format.bvolume.noseries }
{
  volume empty.or.unknown
    { "" }
    { "Vol.~\bibinfo{volume}{" volume "}" * *
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION { format.series }
{
  series empty.or.unknown
    {""}
    {" \emph{(\bibinfo{series}{" * series "})}" *}
  if$
}

FUNCTION { format.number.series }
{
  volume empty.or.unknown
    {
      number empty.or.unknown
        {
          volume empty.or.unknown
          { "" }
          {
            series empty.or.unknown
              { "" }
              { " (\bibinfo{series}{" series * "})" * }
            if$
          }
          if$
        }                                       %    { series field.or.null }
        {
          output.state mid.sentence =
            { "Number" }                        % gnp - changed to mixed case always
            { "Number" }
          if$
          number tie.or.space.connect series empty.or.unknown
            { "there's a number but no series in " cite$ * warning$ }
            { " in \bibinfo{series}{" * series * "}" * }
          if$
        }
      if$
    }
    {
      ""
    }
  if$
}

FUNCTION { multi.page.check }
{
  't :=
  #0 'multiresult :=
    { multiresult not
      t empty.or.unknown not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
    { #1 'multiresult := }
    { t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}

FUNCTION { format.pages }
{
  pages empty.or.unknown
    { "" }
    { "\bibinfo{pages}{"
      pages multi.page.check
        { pages n.dashify } % gnp - removed () % jtb: removed pp.
        { pages }
      if$
      * "}" *
    }
  if$
}

FUNCTION { format.pages.check.without.articleno }
{ %% format pages field only if articleno is absent
  %% Stack out: pages-specification
  numpages missing$ pages missing$ and
    { "page numbers missing in both pages and numpages fields in " cite$ * warning$ }
    { }
  if$

  articleno empty.or.unknown eid empty.or.unknown and
    {
      pages missing$
        { numpages }
        { format.pages }
      if$
    }
    { "" }
  if$
}

FUNCTION { format.pages.check }
{
  pages empty.or.unknown
    { "page numbers missing in " cite$ * warning$ "" }
    { pages n.dashify }
  if$
}

FUNCTION { format.bookpages }
{
  bookpages empty.or.unknown
    { "" }
    { bookpages "book pages" tie.or.space.connect }
  if$
}

FUNCTION { format.named.pages }
{
  pages empty.or.unknown
    { "" }
    { format.pages "pages" tie.or.space.connect }
  if$
}

%
% Changed by Boris Veytsman, 2011-03-13
% Now the word "pages" is printed even if
% there field pages is not empty.
%

FUNCTION { format.page.count }
{
  page.count empty.or.unknown
    { "" }
    { "\bibinfo{numpages}{" page.count * "}~pages" * }
  if$
}

FUNCTION { format.articleno.numpages }
{
  %% There are seven possible outputs, depending on which fields are set.
  %%
  %% These four are handled here:
  %%
  %%     articleno, numpages, pages     -> "Article articleno-value, numpages-value pages"
  %%     articleno, numpages            -> "Article articleno-value, numpages-value pages"
  %%     articleno, pages               -> "Article articleno-value, reduced-pages-value pages"
  %%     articleno                      -> "Article articleno-value" and warn about missing numpages
  %%
  %% The remaining three have already been handled by
  %% format.pages.check.without.articleno:
  %%
  %%     numpages, pages                -> "pages-value"
  %%     numpages                       -> "numpages-value"
  %%     pages                          -> "pages-value"
  %%
  %% We no longer issue warninig when missing articleno, but having numpages

  articleno empty.or.unknown eid empty.or.unknown and
    {
%%      numpages empty.or.unknown
%%        { }
%%        { "numpages field, but no articleno or eid field, in "
%%          cite$ * warning$ }
%%      if$
      ""
    }
    {
      numpages empty.or.unknown
        {
          pages empty.or.unknown
            {
              "articleno or eid, but no pages or numpages field in "
                 cite$ * warning$
              "" 'page.count :=
            }
            { reduce.pages.to.page.count }
          if$
        }
        { numpages 'page.count := }
      if$

      %% The Article number is now handled in format.day.month.year because
      %% ACM prefers the style "Digital Libraries 12, 3, Article 5 (July 2008)"
      %% over "Digital Libraries 12, 3 (July 2008), Article 5"
      %% format.articleno output
      format.page.count
    }
  if$
}

FUNCTION {calc.format.page.count}
{
  numpages empty.or.unknown
   {
     pages empty.or.unknown
        {
        "" 'page.count :=
        }
        { reduce.pages.to.page.count }
     if$
   }
   { numpages 'page.count := }
  if$
  format.page.count
}


FUNCTION { journal.canon.abbrev }
{
  % Returns a canonical abbreviation for 'journal', or else 'journal'
  % unchanged.
  journal "ACM Computing Surveys"                                                                       = { "Comput. Surveys"                                 } {
  journal "{ACM} Computing Surveys"                                                                     = { "Comput. Surveys"                                 } {
  journal "ACM Transactions on Mathematical Software"                                                   = { "ACM Trans. Math. Software"                       } {
  journal "{ACM} Transactions on Mathematical Software"                                                 = { "ACM Trans. Math. Software"                       } {
  journal "ACM SIGNUM Newsletter"                                                                       = { "ACM SIGNUM Newslett."                            } {
  journal "ACM {SIGNUM} Newsletter"                                                                     = { "ACM SIGNUM Newslett."                            } {
  journal "{ACM} SIGNUM Newsletter"                                                                     = { "ACM SIGNUM Newslett."                            } {
  journal "{ACM} {SIGNUM} Newsletter"                                                                   = { "ACM SIGNUM Newslett."                            } {
  journal "American Journal of Sociology"                                                               = { "Amer. J. Sociology"                              } {
  journal "American Mathematical Monthly"                                                               = { "Amer. Math. Monthly"                             } {
  journal "American Mathematical Society Translations"                                                  = { "Amer. Math. Soc. Transl."                        } {
  journal "Applied Mathematics and Computation"                                                         = { "Appl. Math. Comput."                             } {
  journal "British Journal of Mathematical and Statistical Psychology"                                  = { "Brit. J. Math. Statist. Psych."                  } {
  journal "Bulletin of the American Mathematical Society"                                               = { "Bull. Amer. Math. Soc."                          } {
  journal "Canadian Mathematical Bulletin"                                                              = { "Canad. Math. Bull."                              } {
  journal "Communications of the ACM"                                                                   = { "Commun. ACM"                                     } {
  journal "Communications of the {ACM}"                                                                 = { "Commun. ACM"                                     } {
  journal "Computers and Structures"                                                                    = { "Comput. \& Structures"                           } {
  journal "Contemporary Mathematics"                                                                    = { "Contemp. Math."                                  } {
  journal "Crelle's Journal"                                                                            = { "Crelle's J."                                     } {
  journal "Giornale di Mathematiche"                                                                    = { "Giorn. Mat."                                     } {
  journal "IEEE Transactions on Aerospace and Electronic Systems"                                       = { "IEEE Trans. Aerospace Electron. Systems"         } {
  journal "{IEEE} Transactions on Aerospace and Electronic Systems"                                     = { "IEEE Trans. Aerospace Electron. Systems"         } {
  journal "IEEE Transactions on Automatic Control"                                                      = { "IEEE Trans. Automat. Control"                    } {
  journal "{IEEE} Transactions on Automatic Control"                                                    = { "IEEE Trans. Automat. Control"                    } {
  journal "IEEE Transactions on Computers"                                                              = { "IEEE Trans. Comput."                             } {
  journal "{IEEE} Transactions on Computers"                                                            = { "IEEE Trans. Comput."                             } {
  journal "IMA Journal of Numerical Analysis"                                                           = { "IMA J. Numer. Anal."                             } {
  journal "{IMA} Journal of Numerical Analysis"                                                         = { "IMA J. Numer. Anal."                             } {
  journal "Information Processing Letters"                                                              = { "Inform. Process. Lett."                          } {
  journal "International Journal for Numerical Methods in Engineering"                                  = { "Internat. J. Numer. Methods Engrg."              } {
  journal "International Journal of Control"                                                            = { "Internat. J. Control"                            } {
  journal "International Journal of Supercomputing Applications"                                        = { "Internat. J. Supercomputing Applic."             } {
  journal "Journal of Computational Physics"                                                            = { "J. Comput. Phys."                                } {
  journal "Journal of Computational and Applied Mathematics"                                            = { "J. Comput. Appl. Math."                          } {
  journal "Journal of Computer and System Sciences"                                                     = { "J. Comput. System Sci."                          } {
  journal "Journal of Mathematical Analysis and Applications"                                           = { "J. Math. Anal. Appl."                            } {
  journal "Journal of Mathematical Physics"                                                             = { "J. Math. Phys."                                  } {
  journal "Journal of Parallel and Distributed Computing"                                               = { "J. Parallel and Distrib. Comput."                } {
  journal "Journal of Research of the National Bureau of Standards"                                     = { "J. Res. Nat. Bur. Standards"                     } {
  journal "Journal of VLSI and Computer Systems"                                                        = { "J. VLSI Comput. Syst."                           } {
  journal "Journal of {VLSI} and Computer Systems"                                                      = { "J. VLSI Comput. Syst."                           } {
  journal "Journal of the ACM"                                                                          = { "J. ACM"                                          } {
  journal "Journal of the American Statistical Association"                                             = { "J. Amer. Statist. Assoc."                        } {
  journal "Journal of the Institute of Mathematics and its Applications"                                = { "J. Inst. Math. Appl."                            } {
  journal "Journal of the Society for Industrial and Applied Mathematics"                               = { "J. Soc. Indust. Appl. Math."                     } {
  journal "Journal of the Society for Industrial and Applied Mathematics, Series B, Numerical Analysis" = { "J. Soc. Indust. Appl. Math. Ser. B Numer. Anal." } {
  journal "Linear Algebra and its Applications"                                                         = { "Linear Algebra Appl."                            } {
  journal "Mathematica Scandinavica"                                                                    = { "Math. Scand."                                    } {
  journal "Mathematical Tables and Other Aids to Computation"                                           = { "Math. Tables Aids Comput."                       } {
  journal "Mathematics of Computation"                                                                  = { "Math. Comp."                                     } {
  journal "Mathematische Annalen"                                                                       = { "Math. Ann."                                      } {
  journal "Numerische Mathematik"                                                                       = { "Numer. Math."                                    } {
  journal "Pacific Journal of Mathematics"                                                              = { "Pacific J. Math."                                } {
  journal "Parallel Computing"                                                                          = { "Parallel Comput."                                } {
  journal "Philosophical Magazine"                                                                      = { "Philos. Mag."                                    } {
  journal "Proceedings of the American Mathematical Society"                                            = { "Proc. Amer. Math. Soc."                          } {
  journal "Proceedings of the IEEE"                                                                     = { "Proc. IEEE"                                      } {
  journal "Proceedings of the {IEEE}"                                                                   = { "Proc. IEEE"                                      } {
  journal "Proceedings of the National Academy of Sciences of the USA"                                  = { "Proc. Nat. Acad. Sci. U. S. A."                  } {
  journal "Quarterly Journal of Mathematics, Oxford, Series (2)"                                        = { "Quart. J. Math. Oxford Ser. (2)"                 } {
  journal "Quarterly of Applied Mathematics"                                                            = { "Quart. Appl. Math."                              } {
  journal "Review of the International Statisical Institute"                                            = { "Rev. Inst. Internat. Statist."                   } {
  journal "SIAM Journal on Algebraic and Discrete Methods"                                              = { "SIAM J. Algebraic Discrete Methods"              } {
  journal "{SIAM} Journal on Algebraic and Discrete Methods"                                            = { "SIAM J. Algebraic Discrete Methods"              } {
  journal "SIAM Journal on Applied Mathematics"                                                         = { "SIAM J. Appl. Math."                             } {
  journal "{SIAM} Journal on Applied Mathematics"                                                       = { "SIAM J. Appl. Math."                             } {
  journal "SIAM Journal on Computing"                                                                   = { "SIAM J. Comput."                                 } {
  journal "{SIAM} Journal on Computing"                                                                 = { "SIAM J. Comput."                                 } {
  journal "SIAM Journal on Matrix Analysis and Applications"                                            = { "SIAM J. Matrix Anal. Appl."                      } {
  journal "{SIAM} Journal on Matrix Analysis and Applications"                                          = { "SIAM J. Matrix Anal. Appl."                      } {
  journal "SIAM Journal on Numerical Analysis"                                                          = { "SIAM J. Numer. Anal."                            } {
  journal "{SIAM} Journal on Numerical Analysis"                                                        = { "SIAM J. Numer. Anal."                            } {
  journal "SIAM Journal on Scientific and Statistical Computing"                                        = { "SIAM J. Sci. Statist. Comput."                   } {
  journal "{SIAM} Journal on Scientific and Statistical Computing"                                      = { "SIAM J. Sci. Statist. Comput."                   } {
  journal "SIAM Review"                                                                                 = { "SIAM Rev."                                       } {
  journal "{SIAM} Review"                                                                               = { "SIAM Rev."                                       } {
  journal "Software Practice and Experience"                                                            = { "Software Prac. Experience"                       } {
  journal "Statistical Science"                                                                         = { "Statist. Sci."                                   } {
  journal "The Computer Journal"                                                                        = { "Comput. J."                                      } {
  journal "Transactions of the American Mathematical Society"                                           = { "Trans. Amer. Math. Soc."                         } {
  journal "USSR Computational Mathematics and Mathematical Physics"                                     = { "U. S. S. R. Comput. Math. and Math. Phys."       } {
  journal "{USSR} Computational Mathematics and Mathematical Physics"                                   = { "U. S. S. R. Comput. Math. and Math. Phys."       } {
  journal "Zeitschrift fur Angewandte Mathematik und Mechanik"                                          = { "Z. Angew. Math. Mech."                           } {
  journal "Zeitschrift fur Angewandte Mathematik und Physik"                                            = { "Z. Angew. Math. Phys."                           } {
  journal
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
}

FUNCTION { format.journal.volume.number.day.month.year }
{
  % By Young (and Spencer)
  % GNP - fixed bugs with missing volume, number, and/or pages
  %
  % Format journal, volume, number, pages for article types.
  %
  journal empty.or.unknown
    { "no journal in " cite$ * warning$ "" }
    { "\bibinfo{journal}{"
      journal.canon.abbrev emphasize *
      "}" * }
  if$

  number empty.or.unknown
    {
      volume empty.or.unknown
        { "no number and no volume in " cite$ * warning$ "" * }
        { " " * " \bibinfo{volume}{" * volume * "}" * }
      if$
    }
    {
      volume empty.or.unknown
        {
          "unusual to have number, but no volume, for " cite$ * warning$
          " \bibinfo{number}{" * number * "}" *
        }
        { " \bibinfo{volume}{" * volume  * "}, \bibinfo{number}{" *
          number * "}" *}
      if$
    }
  if$
  after.block 'output.state :=

  % Sometimes proceedings are published in journals
  % In this case we do not want to put year, day and month here

  type$ "inproceedings" =
    { }
    {format.day.month.year * }
  if$
}

FUNCTION { format.chapter.pages }
{
  chapter empty.or.unknown
    'format.pages
    { type empty.or.unknown
        { "Chapter" } % gnp - changed to mixed case
        { type "t" change.case$ }
      if$
      chapter tie.or.space.connect
      pages empty.or.unknown
        {"page numbers missing in " cite$ * warning$} % gnp - added check
        { ", " * format.pages * }
      if$
    }
  if$
}

FUNCTION { format.in.emphasize.booktitle }
{ % jtb: format for collections or proceedings not appearing in a journal
  booktitle empty.or.unknown
  { "" }
  { "In " format.emphasize.booktitle * }
  if$
}

FUNCTION { format.in.booktitle }
{ % jtb: format for proceedings appearing in a journal
  booktitle empty.or.unknown
  { "" }
  { "In \bibinfo{booktitle}{" booktitle * "}" * }
  if$
}

FUNCTION { format.in.ed.booktitle }
{
  booktitle empty.or.unknown
  { "" }
  { editor empty.or.unknown
    { "In " format.emphasize.booktitle * }
                % jtb: swapped editor location
    { "In " format.emphasize.booktitle * ", " * format.editors.fml * }
    if$
  }
  if$
}

FUNCTION { format.thesis.type }
{ % call with default type on stack top
  type empty.or.unknown
    'skip$    % use default type
    {
      pop$    % discard default type
      % NO: it is silly to have to brace protect every degree type!:  type "t" change.case$
      type
    }
  if$
}

FUNCTION { format.tr.number }
{
  "\bibinfo{type}{"
  type empty.or.unknown
    { "{T}echnical {R}eport" }
    'type
  if$
  "}" * *
  number empty.or.unknown
    { "t" change.case$ }
    %% LOOKS BAD: { "." * number tie.or.space.connect }
    %% Prefer "Research report RJ687." to "Research report. RJ687."
    { number tie.or.space.connect }
  if$
}

FUNCTION { format.advisor }
{
  advisor empty.or.unknown
    { "" }
    { "Advisor(s) " advisor * }
  if$
}

FUNCTION { format.article.crossref }
{ "See"
  "\citeN{" * crossref * "}" *
}

FUNCTION { format.crossref.editor }
{
  editor #1 "{vv~}{ll}" format.name$
  editor num.names$ duplicate$
  #2 >
    { pop$ " et~al\mbox{.}" * }         % jrh: avoid spacing problems
    { #2 <
    'skip$
    { editor #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
        { " et~al\mbox{.}" * }          % jrh: avoid spacing problems
        { " and " * editor #2 "{vv~}{ll}" format.name$ * }
      if$
    }
      if$
    }
  if$
}

FUNCTION { format.book.crossref }
{
  volume empty.or.unknown
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      "In "
    }
    { "Volume" volume tie.or.space.connect % gnp - changed to mixed case
      " of " *
    }
  if$
  editor empty.or.unknown
  editor field.or.null author field.or.null =
  or
    { key empty.or.unknown
    { series empty.or.unknown
        { "need editor, key, or series for " cite$ * " to crossref " *
          crossref * warning$
          "" *
        }
        { series emphasize * }
      if$
    }
    { key * }
      if$
    }
    { format.crossref.editor * }
  if$
  " \citeN{" * crossref * "}" *
}

FUNCTION { format.incoll.inproc.crossref }
{ "See"
  " \citeN{" * crossref * "}" *
}

FUNCTION { format.lab.names }
{
  % format.lab.names:
  %
  % determines "short" names for the abbreviated author information.
  % "Long" labels are created in calc.label, using the routine my.full.label
  % to format author and editor fields.
  %
  % There are 4 cases for labels.   (n=3 in the example)
  % a) one author             Foo
  % b) one to n               Foo, Bar and Baz
  % c) use of "and others"    Foo, Bar et al.
  % d) more than n            Foo et al.

  's :=
  s num.names$ 'numnames :=
  numnames #2 >    % change number to number of others allowed before
                   % forcing "et al".
    { s #1 "{vv~}{ll}" format.name$ " et~al\mbox{.}" * } % jrh: \mbox{} added
    {
      numnames #1 - 'namesleft :=
      #2 'nameptr :=
      s #1 "{vv~}{ll}" format.name$
        { namesleft #0 > }
        { nameptr numnames =
            { s nameptr "{ff }{vv }{ll}{ jj}" format.name$ "others" =
                { " et~al\mbox{.}" * }          % jrh: avoid spacing problems
                { " and " * s nameptr "{vv~}{ll}" format.name$ * }
              if$
            }
            { ", " * s nameptr "{vv~}{ll}" format.name$ * }
          if$
          nameptr #1 + 'nameptr :=
          namesleft #1 - 'namesleft :=
        }
      while$
    }
  if$
}

FUNCTION { author.key.label }
{
  author empty.or.unknown
    { key empty.or.unknown
          { "no key, author in " cite$ * warning$
            cite$ #1 #3 substring$ }
         'key
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION { editor.key.organization.label }
{ % added - gnp. Provide label formatting by organization if editor is null.
  editor empty.or.unknown
    { organization empty.or.unknown
        { key empty.or.unknown
            { "no key, editor or organization in " cite$ * warning$
              cite$ #1 #3 substring$ }
            'key
          if$
        }
        { organization }
      if$
    }
    { editor format.lab.names }
  if$
}

FUNCTION { author.editor.key.label }
{
  author empty.or.unknown
    { editor empty.or.unknown
          { key empty.or.unknown
               { "no key, author, or editor in " cite$ * warning$
                 cite$ #1 #3 substring$ }
             'key
           if$
         }
          { editor format.lab.names }
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION { author.editor.key.organization.label }
{ % added - gnp. Provide label formatting by organization if author is null.
  author empty.or.unknown
    { editor empty.or.unknown
        { organization empty.or.unknown
            { key empty.or.unknown
               { "no key, author, editor or organization in " cite$ * warning$
                 cite$ #1 #3 substring$ }
               'key
              if$
            }
            { organization }
          if$
        }
        { editor format.lab.names }
      if$
    }
    { author format.lab.names }
  if$
}

% Calculate label and leave it on stack
FUNCTION { calc.basic.label }
{
  type$ "book" =
  type$ "inbook" =
  or
  type$ "article" =
  or
    'author.editor.key.label
    { type$ "proceedings" =
      type$ "periodical" =
      or
        'editor.key.organization.label
        { type$ "manual" =
            'author.editor.key.organization.label
            'author.key.label
          if$
        }
      if$
    }
  if$
  duplicate$
  year empty.or.unknown
    { "[n. d.]" }
    { year field.or.null purify$ #-1 #4 substring$}
  if$
  *
  'basic.label.year :=
}

FUNCTION { calc.label }
{
  % Changed - GNP. See also author.editor.organization.sort, editor.organization.sort
  % Form label for BibTeX entry. The classification of which fields are used
  % for which type of entry (book, inbook, etc.) are taken from alpha.bst.
  % The change here from newapa is to also include organization as a
  % citation label if author or editor is missing.

  calc.basic.label

  author empty.or.unknown  % generate the full label citation information.
    {
      editor empty.or.unknown
        {
          organization empty.or.unknown
            {
              key empty.or.unknown
                {
                  "no author, editor, organization, or key in " cite$ * warning$
                  "??"
                }
                { key }
              if$
            }
            { organization }
          if$
        }
        { editor my.full.label }
      if$
    }
    { author my.full.label }
  if$

  % leave label on the stack, to be popped when required.

  "}{" * swap$ * "}{" *
  %  year field.or.null purify$ #-1 #4 substring$ *
  %
  % save the year for sort processing afterwards (adding a, b, c, etc.)
  %
  year empty.or.unknown
    { "[n. d.]" }
    { year field.or.null purify$ #-1 #4 substring$}
  if$
  'label.year :=
}


FUNCTION { output.bibitem }
{
  newline$
  "\bibitem[\protect\citeauthoryear{" write$
  calc.label write$
  sort.year write$
  "}]%" writeln
  "        {" write$
  cite$ write$
  "}" writeln
  ""
  before.all 'output.state :=
}


FUNCTION { output.issue.doi.coden.isxn.lccn.url.eprint }
{ % enter and return with stack empty
  %% We switch now from buffered output to output of complete lines, so
  %% that the Issue .. URL data have their own lines, and are less likely
  %% to be line-wrapped by BibTeX's short-sighted algorithm, which wraps
  %% lines longer than 79 characters, backtracking to what it thinks is
  %% a break point in the string.  Any such wrapping MUST be undone to
  %% prevent percent-newline from appearing in DOIs and URLs.  The
  %% output data are intentionally wrapped in \showxxx{} macros at
  %% beginning of line, and that supply their own punctuation (if they
  %% are not defined to suppress output entirely), to make it easier for
  %% other software to recover them from .bbl files.
  %%
  %% It also makes it possible to later change the macro definitions
  %% to suppress particular output values, or alter their appearance.
  %%
  %% Note that it is possible for theses, technical reports, and
  %% manuals to have ISBNs, and anything that has an ISBN may also
  %% have an ISSN.  When there are no values for these keys, there
  %% is no output generated for them here.

  "\newblock" writeln
  after.block 'output.state :=

  output.issue
  output.isbn
  output.coden  % CODEN is functionally like ISSN, so output them sequentially
  output.issn
  output.lccn
  output.doi    % DOI is ALWAYS last according to CrossRef DOI documentation
  output.eprint
  output.url    % but ACM wants URL last
}

FUNCTION { output.issue.doi.coden.isxn.lccn.url.eprint.note }
{ % enter with stack empty, return with empty string on stack
  output.issue.doi.coden.isxn.lccn.url.eprint
  note empty.or.unknown
    { }
    {
      "\newblock" writeln
      output.note
    }
  if$
  ""
}

FUNCTION { output.issue.doi.coden.isxn.lccn.url.eprint.note.check }
{ % enter with stack empty, return with empty string on stack
  output.issue.doi.coden.isxn.lccn.url.eprint
  note empty.or.unknown
    { }
    {
      "\newblock" writeln
      output.note.check
    }
  if$
  ""
}

FUNCTION { article }
{
  output.bibitem

  author empty.or.unknown
    {
      editor empty.or.unknown
        { "neither author and editor supplied for " cite$ * warning$ }
        { format.editors "editor" output.check }
      if$
    }
    { format.authors "author" output.check }
  if$

  author format.no.key output       % added
  output.year.check                 % added
  new.block
  format.articletitle "title" output.check
  new.block
  howpublished empty.or.unknown
    { }
    { "\bibinfo{howpublished}{" howpublished "}" * * output }
  if$

  crossref missing$
    { format.journal.volume.number.day.month.year output}
    {
      "cross reference in @Article{...} is unusual" warning$
      format.article.crossref output.nonnull
    }
  if$

  format.pages.check.without.articleno output
  format.articleno.numpages output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { book }
{
  output.bibitem
  author empty.or.unknown
    { format.editors "author and editor" output.check }
    { format.authors output.nonnull
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  output.year.check       % added
  new.block
  format.btitle "title" output.check
  crossref missing$
    { new.sentence              % jtb: start a new sentence for series/volume
      format.bvolume output
      new.block
      format.number.series output
      new.sentence
      publisher "publisher" bibinfo.output.check
      address "address" bibinfo.output.check    % jtb: require address
      fin.sentence
      pages empty.or.unknown
        { format.bookpages }    % use bookpages when pages empty
        { format.pages.check "pages" tie.or.space.connect }
      if$
      output
    }
    { new.block
      format.book.crossref output.nonnull
    }
  if$
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { booklet }
{
  output.bibitem
  format.authors output
  author format.key output          % added
  output.year.check                 % added
  new.block
  format.title "title" output.check
  new.block
    howpublished empty.or.unknown
    { }
    { "\bibinfo{howpublished}{" howpublished "}" * * output }
  if$
  address output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { inbook }
{
  output.bibitem
  author empty.or.unknown
    { format.editors
      "author and editor" output.check
    }
    { format.authors output.nonnull
      crossref missing$
    { "author and editor" editor either.or.check }
    'skip$
      if$
    }
  if$
  output.year.check                 % added
  new.block
  format.btitle "title" output.check
  crossref missing$
    { new.sentence              % jtb: start a new sentence for series/volume
      format.bvolume output
      new.block
      format.number.series output
      new.sentence
      publisher "publisher" bibinfo.output.check
      address "address" bibinfo.output.check    % jtb: require address
      format.bookpages output
      format.chapter.pages
      "chapter and pages" output.check  % jtb: moved from before publisher
    }
    {
      format.bookpages output
      format.chapter.pages "chapter and pages" output.check
      new.block
      format.book.crossref output.nonnull
    }
  if$
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { incollection }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output       % added
  output.year.check              % added
  new.block
  format.articletitle "title" output.check
  new.block
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      new.sentence                % jtb: start a new sentence for series/volume
      format.bvolume output
      format.number.series output
      new.sentence
      publisher "publisher" bibinfo.output.check
      address "address" bibinfo.output.check      % jtb: require address
      format.bookpages output
      format.chapter.pages output % gnp - was special.output.nonnull
                                  % left out comma before page numbers
                                  % jtb: moved from before publisher
    }
    {
      format.incoll.inproc.crossref output.nonnull
      format.chapter.pages output
    }
  if$
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { inproceedings }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output            % added
  output.year.check                   % added
  new.block
  format.articletitle "title" output.check
  howpublished empty.or.unknown
    { }
    { "\bibinfo{howpublished}{" howpublished "}" * * output.dot.space }
  if$
  crossref missing$
    {
      journal missing$          % jtb: proceedings appearing in journals
        { format.in.emphasize.booktitle format.city "booktitle"  output.check.dot.space
          format.series output.removenospace
          format.editors.fml output % BV 2011/09/27 Moved dot to comma
          format.bvolume.noseries output
          new.sentence
          organization output
          publisher "publisher" bibinfo.output.check % jtb: require publisher (?)
          address "address" bibinfo.output.check  % jtb: require address
          format.bookpages output
        }
        {
           format.in.booktitle format.city "booktitle" output.check
           format.editors.fml output
           new.sentence
           format.journal.volume.number.day.month.year output
        }
      if$
      format.articleno output
      format.pages.check.without.articleno output
    }
    {
      format.incoll.inproc.crossref output.nonnull
      format.articleno output
      format.pages.check.without.articleno output
    }
  if$
  format.articleno.numpages output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { conference } { inproceedings }

FUNCTION { manual }
{
  output.bibitem
  author empty.or.unknown
    { editor empty.or.unknown
      { organization "organization" output.check
        organization format.key output }  % if all else fails, use key
      { format.editors "author and editor" output.check }
      if$
    }
    { format.authors output.nonnull }
    if$
  output.year.check                 % added
  new.block
  format.btitle "title" output.check
  organization address new.block.checkb
  % jtb: back to normal style: organization, address
  organization "organization" output.check
  address output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { mastersthesis }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output          % added
  output.year.check                 % added
  new.block
  format.title emphasize "title" output.check  % NB: ACM style requires emphasized thesis title
  new.block
  "\bibinfo{thesistype}{Master's\ thesis}" format.thesis.type output
  new.sentence
  school "school" bibinfo.output.check
  address empty.or.unknown
     { }
     { "\bibinfo{address}{" address * "}" * output }
  if$
  new.block
  format.advisor output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { misc }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output            % added
  output.year.check                   % added
  title howpublished new.block.checkb
  format.title output
  new.block
  howpublished empty.or.unknown
    { }
    { "\bibinfo{howpublished}{" howpublished "}" * * output }
  if$
  "" output.nonnull.dot.space
  calc.format.page.count output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { online } { misc }

FUNCTION { game } { misc }


FUNCTION { phdthesis }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output          % added
  output.year.check                 % added
  new.block
  format.title emphasize "title" output.check  % NB: ACM style requires emphasized thesis title
  new.block
  "\bibinfo{thesistype}{Ph.D. Dissertation}" format.thesis.type output
  new.sentence
  school "school" bibinfo.output.check
  address empty.or.unknown
     { }
     { "\bibinfo{address}{" address * "}" * output }
  if$
  new.block
  format.advisor output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION {format.date}
{ year empty.or.unknown
    { month empty.or.unknown
        {
          ""                    % output empty date if year/month both empty
          day empty.or.unknown
            {  }
            { "there's a day but no month or year in " cite$ * warning$ }
          if$
        }
        { "there's a month but no year in " cite$ * warning$
          month
          day empty.or.unknown
            { }
            { " " * day * }
          if$
        }
      if$
    }
    { month empty.or.unknown
        {
          year                  % output only year if month empty
          day empty.or.unknown
            {  }
            { "there's a day and year but no month in " cite$ * warning$ }
          if$
        }
        {
          month " " *
          day empty.or.unknown
            { }
            { day * ", " * }
          if$
          year *
        }
      if$
    }
  if$
}

FUNCTION {new.block.checka}
{
  empty.or.unknown
    'skip$
    'new.block
  if$
}

FUNCTION { periodical }
{
  output.bibitem
  editor empty.or.unknown
    { organization output }
    { format.editors output.nonnull }
  if$
  new.block
  output.year.check
  new.sentence
  format.articletitle "title" output.check
  format.journal.volume.number.day.month.year output
  calc.format.page.count output
  fin.entry
}

FUNCTION { proceedings }
{
  output.bibitem
  editor empty.or.unknown
    { organization output
      organization format.key output }  % gnp - changed from author format.key
    { format.editors output.nonnull }
  if$
  % author format.key output             % gnp - removed (should be either
  %                                        editor or organization
  output.year.check                    % added (newapa)
  new.block
  format.btitle format.city "title" output.check        % jtb: added city
  new.sentence
  format.bvolume output
  format.number.series output
  new.sentence
  organization output
  % jtb: normal order: publisher, address
  publisher empty.or.unknown
     { }
     { "\bibinfo{publisher}{" publisher * "}" * output }
  if$
  address empty.or.unknown
     { }
     { "\bibinfo{address}{" address * "}" * output }
  if$
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { collection } { proceedings }

FUNCTION { techreport }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output             % added
  output.year.check                    % added
  new.block
  format.btitle "title" output.check
  new.block
%   format.tr.number output               % jtb: moved month ...
  format.tr.number output new.sentence    % Gerry  - need dot 2011/09/28
  institution "institution" bibinfo.output.check
  address empty.or.unknown
    { }
    { "\bibinfo{address}{" address "}" * * output }
  if$
  new.sentence
  format.named.pages output
  % ACM omits year at end in transactions style
  % format.day.month.year output.nonnull.dot.space  % jtb: ... to here (no parens)
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { unpublished }
{
  output.bibitem
  format.authors
  "author" output.check
  author format.key output              % added
  output.year.check                     % added
  new.block
  format.title "title" output.check
  fin.sentence
  output.day.month.year                 % UTAH
  calc.format.page.count output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note.check
  fin.entry
}

FUNCTION { default.type } { misc }

%%% ACM journal-style month definitions: full name if 1--5 letters, else
%%% abbreviation of 3 or 4 characters and a dot

MACRO {jan}             {"Jan."}

MACRO {feb}             {"Feb."}

MACRO {mar}             {"March"}

MACRO {apr}             {"April"}

MACRO {may}             {"May"}

MACRO {jun}             {"June"}

MACRO {jul}             {"July"}

MACRO {aug}             {"Aug."}

MACRO {sep}             {"Sept."}

MACRO {oct}             {"Oct."}

MACRO {nov}             {"Nov."}

MACRO {dec}             {"Dec."}



READ

FUNCTION { sortify }
{
  purify$
  "l" change.case$
}

FUNCTION { chop.word }
{
  's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}

FUNCTION { sort.format.names }
{
  's :=
  #1 'nameptr :=
  ""
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { nameptr #1 >
          { "   " * }
         'skip$
      if$
      s nameptr "{vv{ } }{ll{ }}{  f{ }}{  jj{ }}" format.name$ 't :=
      nameptr numnames = t "others" = and
          { " et~al" * }
          { t sortify * }
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION { sort.format.title }
{
  't :=
  "A " #2
    "An " #3
      "The " #4 t chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}

FUNCTION { author.sort }
{
  author empty.or.unknown
    { key empty.or.unknown
         { "to sort, need author or key in " cite$ * warning$
           "" }
         { key sortify }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION { author.editor.sort }
{
  author empty.or.unknown
    {
      editor empty.or.unknown
         {
           key empty.or.unknown
             { "to sort, need author, editor, or key in " cite$ * warning$
               ""
             }
             { key sortify }
           if$
         }
         { editor sort.format.names }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION { editor.organization.sort }
{
  % added - GNP. Stack editor or organization for sorting (from alpha.bst).
  % Unlike alpha.bst, we need entire names, not abbreviations

  editor empty.or.unknown
    { organization empty.or.unknown
        { key empty.or.unknown
            { "to sort, need editor, organization, or key in " cite$ * warning$
              ""
            }
            { key sortify }
          if$
        }
        { organization sortify }
      if$
    }
    { editor sort.format.names }
  if$
}

FUNCTION { author.editor.organization.sort }
{
  % added - GNP. Stack author or organization for sorting (from alpha.bst).
  % Unlike alpha.bst, we need entire names, not abbreviations

  author empty.or.unknown
    {
      editor empty.or.unknown
        { organization empty.or.unknown
            { key empty.or.unknown
                { "to sort, need author, editor, or key in " cite$ * warning$
                ""
                }
                { key sortify }
              if$
            }
            { organization sortify }
          if$
        }
        { editor sort.format.names }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION { presort }
{
  % Presort creates the bibentry's label via a call to calc.label, and then
  % sorts the entries based on entry type. Chicago.bst adds support for
  % including organizations as the sort key; the following is stolen from
  % alpha.bst.

  calc.label
  basic.label.year
  swap$
  "    "
  swap$
  * *
  "    "
  *
  sortify
  year field.or.null purify$ #-1 #4 substring$ * % add year
  "    "
  *
  type$ "book" =
  type$ "inbook" =
  or
  type$ "article" =
  or
    'author.editor.sort
    { type$ "proceedings" =
      type$ "periodical" =
      or
        'editor.organization.sort
        { type$ "manual" =
            'author.editor.organization.sort
            'author.sort
          if$
        }
      if$
    }
  if$
  #1 entry.max$ substring$        % added for newapa
  'sort.label :=                  % added for newapa
  sort.label                      % added for newapa
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}



ITERATE { presort }

SORT             % by label, year, author/editor, title

% From plainnat.bst
STRINGS { longest.label }

INTEGERS { longest.label.width number.label }

FUNCTION {initialize.longest.label}
{ "" 'longest.label :=
  #0 int.to.chr$ 'last.label :=
  "" 'next.extra :=
  #0 'longest.label.width :=
  #0 'last.extra.num :=
  #0 'number.label :=
}



FUNCTION { initialize.extra.label.stuff }
{ #0 int.to.chr$ 'last.label :=
  "" 'next.extra :=
  #0 'last.extra.num :=
}

FUNCTION { forward.pass }
{
  % Pass through all entries, comparing current entry to last one.
  % Need to concatenate year to the stack (done by calc.label) to determine
  % if two entries are the same (see presort)

  last.label
  calc.basic.label year field.or.null purify$ #-1 #4 substring$ * % add year
  #1 entry.max$ substring$ =     % are they equal?
     { last.extra.num #1 + 'last.extra.num :=
       last.extra.num int.to.chr$ 'extra.label :=
     }
     { "a" chr.to.int$ 'last.extra.num :=
       "" 'extra.label :=
       calc.basic.label year field.or.null purify$ #-1 #4 substring$ * % add year
       #1 entry.max$ substring$ 'last.label := % assign to last.label
     }
  if$
  number.label #1 + 'number.label :=
}

FUNCTION { reverse.pass }
{
  next.extra "b" =
    { "a" 'extra.label := }
     'skip$
  if$
  label.year extra.label * 'sort.year :=
  extra.label 'next.extra :=
}

EXECUTE {initialize.extra.label.stuff}
EXECUTE {initialize.longest.label}


ITERATE {forward.pass}

REVERSE {reverse.pass}

FUNCTION { bib.sort.order }
{
  sort.label
  "    "
  *
  year field.or.null sortify
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE { bib.sort.order }

SORT             % by sort.label, year, title --- giving final bib. order.

FUNCTION { begin.bib }
{
  %% Set to #0 show 13-digit ISBN in preference to 10-digit ISBN.
  %% Set to #1 to show both 10-digit and 13-digit ISBNs.
  #1 'show-isbn-10-and-13 :=

  "%%% -*-BibTeX-*-" writeln
  "%%% Do NOT edit. File created by BibTeX with style" writeln
  "%%% ACM-Reference-Format-Journals [18-Jan-2012]." writeln
  "" writeln

  preamble$ empty.or.unknown
    'skip$
    { preamble$ writeln }
  if$
  "\begin{thebibliography}{" number.label int.to.str$ * "}" * writeln
  ""                                                                         writeln
  "%%% ====================================================================" writeln
  "%%% NOTE TO THE USER: you can override these defaults by providing"       writeln
  "%%% customized versions of any of these macros before the \bibliography"  writeln
  "%%% command.  Each of them MUST provide its own final punctuation,"       writeln
  "%%% except for \shownote{}, \showDOI{}, and \showURL{}.  The latter two"  writeln
  "%%% do not use final punctuation, in order to avoid confusing it with"    writeln
  "%%% the Web address."                                                     writeln
  "%%%"                                                                      writeln
  "%%% To suppress output of a particular field, define its macro to expand" writeln
  "%%% to an empty string, or better, \unskip, like this:"                   writeln
  "%%%"                                                                      writeln
  "%%% \newcommand{\showDOI}[1]{\unskip}   % LaTeX syntax"                   writeln
  "%%%"                                                                      writeln
  "%%% \def \showDOI #1{\unskip}           % plain TeX syntax"               writeln
  "%%%"                                                                      writeln
  "%%% ====================================================================" writeln
  ""                                                                         writeln

  %% ACM publications do not use CODEN, ISSN, and LCCN data, so their default
  %% macro wrappers expand to \unskip, discarding their values and unwanted
  %% space.
  %%
  %% For other publications, prior definitions like these may be useful:
  %%
  %%     Plain TeX:
  %%         \def \showCODEN     #1{CODEN #1.}
  %%         \def \showISSN      #1{ISSN #1.}
  %%         \def \showLCCN      #1{LCCN #1.}
  %%
  %%     LaTeX:
  %%         \newcommand{\showCODEN}[1]{CODEN #1.}
  %%         \newcommand{\showISSN}[1]#1{ISSN #1.}
  %%         \newcommand{\showLCCN}[1]{LCCN #1.}

  "\ifx \showCODEN    \undefined \def \showCODEN     #1{\unskip}     \fi" writeln
  "\ifx \showDOI      \undefined \def \showDOI       #1{#1}\fi" writeln
  % ACM styles omit ISBNs, but they can be included by suitable definitions of
  % \showISBNx and \showISBNxiii before the .bbl file is read
  "\ifx \showISBNx    \undefined \def \showISBNx     #1{\unskip}     \fi" writeln
  "\ifx \showISBNxiii \undefined \def \showISBNxiii  #1{\unskip}     \fi" writeln
  "\ifx \showISSN     \undefined \def \showISSN      #1{\unskip}     \fi" writeln
  "\ifx \showLCCN     \undefined \def \showLCCN      #1{\unskip}     \fi" writeln
  "\ifx \shownote     \undefined \def \shownote      #1{#1}          \fi" writeln % NB: final period supplied by add.period$ above
  "\ifx \showarticletitle \undefined \def \showarticletitle #1{#1}   \fi" writeln
  "\ifx \showURL      \undefined \def \showURL       {\relax}        \fi" writeln
  "% The following commands are used for tagged output and should be " writeln
  "% invisible to TeX" writeln
  "\providecommand\bibfield[2]{#2}" writeln
  "\providecommand\bibinfo[2]{#2}" writeln
  "\providecommand\natexlab[1]{#1}" writeln
  "\providecommand\showeprint[2][]{arXiv:#2}" writeln
}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION { end.bib }
{
  newline$
  "\end{thebibliography}"
  writeln
}

EXECUTE {end.bib}

